Reasoning Externalization for Faithful Large Language Model Narratives of Stock Return Predictions

In finance, interpreting machine learning predictions is essential, yet the numerical outputs of explainable AI can be difficult for non-experts to understand. While large language models (LLMs) can translate these outputs into natural language, they may produce errors when inferring numerical changes and feature relations. We propose an LLM narrative framework for cross-sectional stock return prediction that combines temporal Shapley additive explanations (SHAP) evidence with historical regime analogs. Temporal evidence tracks changes in the normalized global SHAP importance of an XGBoost model over six months. Historical analogs are past periods with similar changes in SHAP importance, their model performance and subsequent market returns are provided as comparative context. Using this framework, we conduct a controlled study of progressive reasoning externalization, sequentially providing raw SHAP sequences, deterministic temporal descriptors, and feature relations. Each generated claim is verified against provenance-linked evidence. Across Qwen3, externalizing numerical and relational reasoning improved evidence faithfulness as well as temporal and relational accuracy. Evidence faithfulness increased from 0.696 to 0.996 for Qwen3-32B-Instruct. While historical analogs did not improve structured automatic faithfulness, they received higher human-rated usefulness scores. These results suggest that externalizing verifiable reasoning enhances narrative faithfulness and that historical context adds interpretive value.

==> README_OVERLEAF.txt <==
OVERLEAF QUICK START
====================
1. In Overleaf, choose New Project -> Upload Project.
2. Upload Reasoning_Externalization_CEUR_Overleaf.zip.
3. Open main.tex.
4. Click Recompile.
5. If Overleaf asks for the Main document, select main.tex.

FILES
-----
main.tex        Main manuscript. Edit this file.
ceurart.cls     Official CEUR-WS document class. Do not edit.
figure1.png     Figure extracted from the Word manuscript.
references.bib  Bibliography placeholder. Add BibTeX entries here.
cc-by.pdf / ceur-ws-logo.pdf  CEUR template assets. Do not edit.

IMPORTANT TODOs IN main.tex
--------------------------
Search for "TODO" in main.tex.
- The uploaded Word source has an Abstract heading but no abstract body.
- Keywords are not present in the uploaded Word source.
- Several sentences in the uploaded Word source literally contain the word
  "image" where mathematical notation appears to be missing. These were kept
  unchanged instead of being guessed during conversion.
- The reference list is not present in the uploaded Word source. Existing
  citation markers such as [a] and {Gu2020} are therefore preserved as-is.
- Add the CEUR Generative AI declaration before submission as applicable.
- The review copy is anonymized for the workshop's double-blind review.

BIBLIOGRAPHY UPDATE
-------------------
- finanshap.bib is the active BibTeX database.
- main.tex calls it with: \\bibliography{finanshap}
- Cite entries in the text with: \\cite{BibTeXKey}
- Some original source citations remain unresolved because matching entries are not present in finanshap.bib or author metadata does not match. Search main.tex for: [1], [b], [q], Gu2020, Gray2024.

